A Geometrical Upper Bound on the Inflaton Range

We argue that in type IIB LVS string models, after including the leading order moduli stabilisation effects, the moduli space for the remaining flat directions is compact due the Calabi-Yau K\"ahler cone conditions. In cosmological applications, this gives an inflaton field range which is bounded from above, in analogy with recent results from the weak gravity and swampland conjectures. We support our claim by explicitly showing that it holds for all LVS vacua with $h^{1,1} = 3$ obtained from 4-dimensional reflexive polytopes. In particular, we first search for all Calabi-Yau threefolds from the Kreuzer-Skarke list with $h^{1,1}=2$, $3$ and $4$ which allow for LVS vacua, finding several new LVS geometries which were so far unknown. We then focus on the $h^{1,1} = 3$ cases and show that the K\"ahler cones of all toric hypersurface threefolds force the effective 1-dimensional LVS moduli space to be compact. We find that the moduli space size can generically be trans-Planckian only for K3 fibred examples.

==> 32_special_cases.txt <==
1. toric variety:
weights:
[0 0 0 1 0 0 1]
[0 1 1 0 1 1 0]
[1 0 0 2 0 1 0]
SR-ideal:
['D1*D6', 'D4*D7', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6]  # is indeed T^2 fibred with fibre F4 and SU(2) 
Possible K3-fibrations:
[2, 3, 5, 6] # is also K3-fibred but only on hypersurface 
Topological indices:
[1, 3, 3, 2, 3, 4, -2]
[10, 36, 36, 24, 36, 46, -8]
Mori cone of the ambient variety:
(-1, 1, 1, -2, 1, 0,  0,  0),
( 0, 0, 0,  1, 0, 0,  1, -2),
( 1, 0, 0,  0, 0, 1, -2,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: [1, 0, -2], [1, 0, 1], [0, 0, 1]
#         @ 1-matter locus 2 P^1's: 2 x [1, 0, 0]
#         "pullback" via bisection of the base P^1: [-2, 2, 4]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-1, 1,  2),
N( 0, 0,  1),
N( 1, 0, -2)
###########################################################################
2. toric variety:
weights:
[0 0 0 0 0 1 1]
[0 1 1 1 1 3 0]
[1 1 1 0 0 3 0]
SR-ideal:
['D4*D5', 'D6*D7', 'D1*D2*D3']
Possible T^2-fibrations:
Possible K3-fibrations:
[1, 2, 3, 6]  # is indeed K3 fibred with fibre 2 1 1 0 0 0 6 0 3 1 1 1
Topological indices:
[1, 4, 4, 2, 2, 21, 1]
[16, 46, 46, 24, 24, 189, 3]
Mori cone of the ambient variety:
(-1, 0, 0, 1, 1, 0,  0, -1),
( 0, 0, 0, 0, 0, 1,  1, -2),
( 1, 1, 1, 0, 0, 0, -3,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Approximated Mori cone of hypersurface in basis [z5,z6,z7]:
# Curves: K3 degenerates at one pt on the base to a P^2 and a "dP_18".
#            From the 18 blow-ups of the dP_18 we obtain: [0, 1, 1]
#            From the P^2 (which is z7=0) we get: [0, 0, -3]
#            "Pullback" via a bisection (there is no section) of the base P^1: [2, 1, 1]
# With these curves we obtain the following approximated
Mori cone of the Calabi-Yau variety:
N(0, 0, -1),
N(2, 1,  1),
N(0, 1,  1)
###########################################################################
3. toric variety:
weights:
[0 0 0 0 0 1 1]
[0 0 0 1 1 1 0]
[1 1 1 0 0 3 0]
SR-ideal:
['D4*D5', 'D6*D7', 'D1*D2*D3']
Possible T^2-fibrations:
[4, 5, 6, 7]  # is indeed T^2 fibred with fibre F3
Possible K3-fibrations:
[1, 2, 3, 6] # is also K3 fibred with fibre 2 1 1 0 0 0 6 0 3 1 1 1 (not T^2 fibred)
Topological indices:
[3, 3, 3, 2, 2, 21, 1]
[36, 36, 36, 24, 24, 189, 3]
Mori cone of the ambient variety:
(0, 0, 0, 0, 0, 1,  1, -2),
(0, 0, 0, 1, 1, 0, -1, -1),
(1, 1, 1, 0, 0, 0, -3,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z4,z7]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 2, 0], [0, 0, 1]
#         @ charge-1 matter locus 2 P^1's: [0, 1, 1], [0, 1, 0]
#         Pullback of the base P^1 via section: [1, 0, -3], [1, 0, 3]
#         "Pullback" of the base P^1 via multi-sections: [2, 0, 0], [2, 0, 0], [3, 6, 0]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0, 0,  1),
N(0, 1,  0),
N(1, 0, -3)
###########################################################################
4. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 0 1 3 0]
[1 0 0 2 0 3 0]
SR-ideal:
['D1*D6', 'D4*D7', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6] # is indeed T^2 fibred with fibre F10 with an SU(2) appearing
Possible K3-fibrations:
[2, 3, 5, 6] # is also K3-fibred but only on hypersurface
Topological indices:
[1, 3, 3, 2, 3, 21, -9]
[3, 36, 36, 24, 36, 189, -36]
Mori cone of the ambient variety:
(-1, 0, 0,  1, 0, 0,  3, -3),
(-1, 1, 1, -2, 1, 0,  0,  0),
( 1, 0, 0,  0, 0, 1, -2,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback via section of the base P^1: [-3, 1, 6]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  6)
###########################################################################
5. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 0 1 0 3]
[1 0 0 1 0 0 2]
SR-ideal:
['D1*D7', 'D4*D6', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6, 7] # is indeed T^2 fibred with fibre F6 
Possible K3-fibrations:
[2, 3, 5, 7] # is also K3-fibred but only on hypersurface
Topological indices:
[1, 3, 3, 2, 3, 1, 21]
[3, 36, 36, 24, 36, 21, 189]
Mori cone of the ambient variety:
(-3, 2, 2, -3, 2,  0, 0,  0),
(-1, 0, 0,  1, 0,  2, 0, -2),
( 1, 0, 0,  0, 0, -1, 1, -1)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z6]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, -1]
#         @ charge-1 matter locus 2 P^1's: [1, 0, 0], [0, 0, 1]
#         Pullback of the base P^1 via section: [-3, 1, 3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  3),
N( 0, 0,  1),
N( 1, 0, -1)
###########################################################################
6. toric variety:
weights:
[0 0 0 0 1 0 1]
[0 0 1 1 2 0 0]
[1 1 0 1 0 2 1]
SR-ideal:
['D3*D4', 'D5*D7', 'D1*D2*D6']
Possible T^2-fibrations:
[3, 4, 5] # is indeed T^2 fibred with fibre F4 with SU(2) but over 4 2 1 1 and at the Z2 pt the fibre becomes effectively an F13
Possible K3-fibrations:
Topological indices:
[2, 2, 1, 3, 1, 4, -3]
[24, 24, 11, 35, 10, 48, -12]
Mori cone of the ambient variety:
(0, 0,  0, 0,  1, 0,  1, -2),
(0, 0,  1, 1,  0, 0, -2,  0),
(1, 1, -1, 0, -3, 2,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z3,z7]:
# Curves: @ 2-matter locus 3 P^1's: [0, 1, -2], [0, 1, 1], [0, 0, 1]
#         @ 1-matter locus 2 P^1's: 2 x [0, 1, 0]
#         "pullback" via bisection and quatersection of the base P^1/Z2: [1, -1, 3], [2, 0, 0]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  0,  1),
N(0,  1, -2),
N(1, -1,  3),
N(1,  0,  0)
###########################################################################
7. toric variety:
weights:
[0 0 1 1 1 2 1]
[0 1 1 1 0 1 2]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
Possible K3-fibrations:
Topological indices:
[1, 1, 3, 3, 1, 4, 4]
[4, 18, 35, 35, 11, 46, 51]
Mori cone of the ambient variety:
(-2,  1,  1,  1,  0, 1,  0, -2),
( 0, -1,  0,  0,  1, 1, -1,  0),
( 0,  2,  1,  1, -1, 0,  3, -6),
( 3, -2, -1, -1,  1, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# An improvement of the induced Mori cone (see below)  [z1, z2, z5]:
# N(-2,  1,  0),
# N( 0, -1,  1),
# N( 1, -1,  1),
# N( 0,  2, -1),
# N( 2,  1,  0)
# The last curve arises like in example 9 and 10. However there is still one more curve because the
# Calabi-Yau is a double cover of the variety given by the homogeneous coordinates x2 till x6:
# HSE: g(6,6)*x1^2 + g(5,4)*x1*x7 + g(4,2)*x7^2 = 0
# At g(6,6) = g(5,4) = g(4,2) = 0 we obtain the P1 ( 1, 0, 0). Hence the Mori cone is given by:
# N(-2,  1,  0),
# N( 0, -1,  1),
# N( 0,  2, -1),
# N( 1,  0,  0)
# The induced Mori cone would be:
# N(-2,  1,  0),
# N( 0, -1,  1),
# N( 1, -1,  1),
# N( 0,  2, -1)
###########################################################################
8. toric variety:
weights:
[0 1 1 1 0 1 1]
[1 0 0 0 0 1 0]
[1 0 0 0 1 0 1]
SR-ideal:
['D1*D5', 'D1*D6', 'D5*D7', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2 fibred but only on hypersurface, fiber is F3, base P2
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 1, 4]
[9, 36, 36, 36, 10, 23, 46]
Mori cone of the ambient variety:
(-1,  1,  1,  1,  0,  0, 1, -3),
( 0,  0,  0,  0,  1, -1, 1, -1),
( 0,  1,  1,  1, -1,  2, 0, -4),
( 2, -1, -1, -1,  1,  0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z2,z5,z6]:
# Curves: @ charge-3 matter locus 2 P^1's: [0, 1, 2], [0, 1, -1]
#         @ charge-2 matter locus 2 P^1's: [0, 2, 0], [0, 0, 1]
#         @ charge-1 matter locus 2 P^1's: [0, 1, 1], [0, 1, 0]
#         Pullback of the base P^1 via section: [1, 4, -3], [1, 4, 12]
#         "Pullback" of the base P^1 via multi-sections: [3, 0, 0], [2, -2, 4], [2, 0, 5]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  0,  1),
N(0,  1, -1),
N(1, -1,  2),
N(1,  0,  0)
###########################################################################
9. toric variety:
weights:
[0 0 0 1 1 1 1]
[0 1 1 1 2 0 3]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D6', 'D1*D7', 'D2*D3*D7', 'D4*D5*D6', 'D2*D3*D4*D5']
Possible T^2-fibrations:
Possible K3-fibrations: # would-be K3 fibration
Topological indices:
[1, 2, 2, 3, 6, 1, 10]
[3, 25, 25, 35, 66, 10, 100]
Mori cone of the ambient variety:
(-3,  1,  1,  1,  2,  0, 0, -2),
( 0,  1,  1, -1,  0, -2, 1,  0),
( 2, -1, -1,  0, -1,  1, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# An improvement of the induced Mori cone (see below) in basis [z1, z2, z6]:
# N(-3,  1,  0),
# N( 1, -1,  2),
# N( 0,  1, -1),
# N( 2,  1,  0)
# The last curve arises as factorisation when setting z5=0 and f_(2,2)=0 in 3 1 1 1 0 2 0 0 1 1;
# Like in example seven the hypersurface is given as a double cover:
# HSE: g(4,8)*x1^2 + g(3,5)*x1*x7 + g(2,2)*x7^2 = 0
# At g(4,8) = g(3,5) = g(4,2) = 0 we obtain the P1 ( 1, 0, 0). Hence the Mori cone is given by:
# N(-3,  1,  0),
# N( 0,  1, -1),
# N( 1, -1,  2),
# N( 1,  0,  0)
# The induced Mori cone would be:
# N(-3,  1,  0),
# N( 1, -1,  2),
# N( 0,  1, -1)
###########################################################################
10. toric variety:
weights:
[0 0 1 1 1 2 3]
[0 1 1 1 0 1 3]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
Possible K3-fibrations:
Topological indices:
[1, 1, 3, 3, 1, 4, 14]
[3, 18, 35, 35, 11, 46, 132]
Mori cone of the ambient variety:
(-3,  1,  1,  1,  0, 1, 0, -1),
( 0,  2,  1,  1, -1, 0, 3, -6),
( 3, -2, -1, -1,  1, 0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# An improvement of the induced Mori cone (see below) in basis [z1, z2, z5]:
# (-3,  1,  0),
# ( 1, -2,  2),
# ( 0,  2, -1),
# ( 4,  1,  0)
# The last curve is given by a factorication of the hypersurface equation at z6=a*z2+b*z3+z4=0 for a
# and b some apropriate complex numbers;
# Like in example seven the hypersurface is given as a double cover:
# HSE: g(8,7)*x1^2 + g(5,4)*x1*x7 + g(2,1)*x7^2 = 0
# At g(8,7) = g(5,4) = g(2,1) = 0 we obtain the P1 ( 1, 0, 0). Hence the Mori cone is given by:
# N(-3,  1,  0),
# N( 0,  2, -1),
# N( 1, -2,  2),
# N( 1,  0,  0)
# The induced Mori cone would be:
# N(-3,  1,  0),
# N( 1, -2,  2),
# N( 0,  2, -1)
###########################################################################
11. toric variety:
weights:
[0 0 0 0 1 1 2]
[0 0 0 1 2 1 0]
[1 1 1 0 3 0 6]
SR-ideal:
['D4*D5', 'D6*D7', 'D1*D2*D3']
Possible T^2-fibrations:
[4, 5, 6] # is indeed T^2-fibred with fibre F13 and an SU(2)
Possible K3-fibrations:
Topological indices:
[3, 3, 3, 1, 11, 1, -54]
[36, 36, 36, 3, 114, 3, -216]
Mori cone of the ambient variety:
(0, 0, 0, -1, 0,  1,  4, -4),
(0, 0, 0,  1, 1,  0, -2,  0),
(1, 1, 1,  0, 0, -3,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z4,z6]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1/2], [0, 1, 0]
#         Pullback via the two sections of the base P^1: [1, -3, 0], [1, 0, -3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  0,  1),
N(0,  1,  0),
N(1, -3,  0),
N(1,  0, -3)
###########################################################################
12. toric variety:
weights:
[0 1 1 1 0 3 2]
[1 0 0 0 0 1 1]
[2 0 0 0 1 3 0]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6] # T^2-fibred but only on hypersurface with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 14, -20]
[4, 36, 36, 36, 3, 133, -80]
Mori cone of the ambient variety:
(-2,  1,  1,  1,  0, 1,  0, -2),
( 0,  0,  0,  0,  1, 1, -2,  0),
( 0,  1,  1,  1, -3, 0,  8, -8),
( 8, -3, -3, -3,  1, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z4,z5,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [0, 1, -2]
#         Pullback via section of the base P^1: [1, -3, 8]
#         "Pullback" via multi-sections of the base P^1: [2, 0, 0], [3, 0, 8]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  0,  1),
N(0,  1, -2),
N(1, -3,  8),
N(1,  0,  0)
###########################################################################
13. toric variety:
weights:
[0 1 1 1 0 3 1]
[1 0 0 0 0 1 1]
[2 0 0 0 1 3 0]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6] # T^2-fibred but only on hypersurface with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 17, -14]
[10, 36, 36, 36, 3, 157, -56]
Mori cone of the ambient variety:
(-1,  1,  1,  1,  0, 2,  0, -4),
( 0,  0,  0,  0,  1, 1, -2,  0),
( 0,  1,  1,  1, -3, 0,  7, -7),
( 7, -3, -3, -3,  2, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z4,z5,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [0, 1, -2]
#         Pullback via section of the base P^1: [1, -3, 7]
#         "Pullback" via multi-sections of the base P^1: [2, 0, 0], [3, 0, 7]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  0,  1),
N(0,  1, -2),
N(1, -3,  7),
N(1,  0,  0)
###########################################################################
14. toric variety:
weights:
[0 0 0 0 1 1 0]
[0 1 1 2 0 1 3]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2-fibred but only on hypersurface with fibre F2 which becomes F15 at the singularity of 4 2 1 1
Possible K3-fibrations:
Topological indices:
[1, 2, 2, 4, 1, 3, 7]
[3, 24, 24, 48, 11, 35, 75]
Mori cone of the ambient variety:
(-3,  1,  1,  2,  0, 1, 0, -2),
( 0,  1,  1,  2, -1, 0, 3, -6),
( 3, -1, -1, -2,  1, 0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z5]:
# Curves: @ charge-(0,-) matter locus 2 P^1's: 2 x [1, 0, 1]
#         @ charge-(1,-) matter locus 2 P^1's: [2, 0, 1], [0, 0, 1]
#         @ charge-(1,+) matter locus 2 P^1's: [1, 0, 2], [1, 0, 0]
#         "Pullback" of the base P^1/Z2 via the two bi-section: [-3, 1, 0], [0, 1, -1]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1, 0),
N( 0, 0, 1),
N( 0, 1, -1),
N( 1, 0, 0)
###########################################################################
15. toric variety:
weights:
[0 0 0 0 1 1 0]
[0 1 1 1 0 1 2]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2-fibred but only on hypersurface with fibre F2
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 4, 7]
[4, 36, 36, 36, 10, 46, 76]
Mori cone of the ambient variety:
(-2,  1,  1,  1,  0, 1, 0, -2),
( 0,  1,  1,  1, -1, 0, 2, -4),
( 2, -1, -1, -1,  1, 0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z5]:
# Curves: @ charge-(0,-) matter locus 2 P^1's: 2 x [1, 0, 1]
#         @ charge-(1,-) matter locus 2 P^1's: [2, 0, 1], [0, 0, 1]
#         @ charge-(1,+) matter locus 2 P^1's: [1, 0, 2], [1, 0, 0]
#         "Pullback" of the base P^1 via the two bi-section: [-4, 2, 0], [0, 2, -2]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-2, 1, 0),
N( 0, 0, 1),
N( 0, 1, -1),
N( 1, 0, 0)
###########################################################################
16. toric variety:
weights:
[0 1 1 1 0 2 3]
[1 0 0 0 0 1 1]
[1 0 0 0 1 0 2]
SR-ideal:
['D1*D5', 'D1*D6', 'D5*D7', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2-fibred but only on hypersurface with fibre F6
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 1, 14]
[4, 36, 36, 36, 3, 43, 133]
Mori cone of the ambient variety:
(-2,  1,  1,  1,  0,  0, 1, -2),
( 0,  0,  0,  0,  1, -1, 1, -1),
( 0,  1,  1,  1, -3,  5, 0, -5),
( 5, -2, -2, -2,  1,  0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z5]:
# Curves: @ charge-2 matter locus 2 P^1's: [2, 0, 0], [0, 0, 1]
#         @ charge-1) matter locus 2 P^1's: [1, 0, 0], [1, 0, 1]
#         Pullback of the base P^1 via section: [0, 1, -3], [0, 1, 5]
#         "Pullback" of the base P^1 via section: [-4, 2, 0], [2, 3, 0]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-2, 1,  0),
N( 0, 0,  1),
N( 0, 1, -3),
N( 1, 0,  0)
###########################################################################
17. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 0 1 2 3]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D7', 'D4*D6', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6, 7] # indeed T^2 fibred with fibre F3
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 1, 3, 7, 14]
[3, 36, 36, 4, 36, 76, 133]
Mori cone of the ambient variety:
(-1, 0, 0,  1, 0, 1, 0, -1),
(-1, 1, 1, -2, 1, 0, 0,  0),
( 1, 0, 0,  0, 0, 0, 1, -2)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z4]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, 0]
#         @ charge-1 matter locus 2 P^1's: [1, 0, 1], [0, 0, 1]
#         Pullback of the base P^1 via section: [-3, 1, 0], [5, 1, 0]
#         "Pullback" of the base P^1 via multi-sections: [0, 2, -4], [2, 2, 0], [0, 3, 2]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  0),
N( 0, 0,  1),
N( 0, 1, -2),
N( 1, 0,  0)
###########################################################################
18. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 0 1 1 3]
[1 0 0 1 0 0 2]
SR-ideal:
['D1*D7', 'D4*D6', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6, 7] # indeed T^2-fibred with fibre F6
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 1, 3, 1, 17]
[3, 36, 36, 10, 36, 31, 157]
Mori cone of the ambient variety:
(-1, 0, 0,  1, 0,  2, 0, -2),
(-1, 1, 1, -2, 1,  0, 0,  0),
( 1, 0, 0,  0, 0, -1, 1, -1)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z4]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, 0]
#         @ charge-1 matter locus 2 P^1's: [0, 0, 1], [1, 0, 1]
#         Pullback of the base P^1 via section: [-3, 1, 0], [4, 1, 0]
#         "Pullback" of the base P^1 via multi-sections: [0, 2, -2], [0, 3, 4]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  0),
N( 0, 0,  1),
N( 0, 1, -1),
N( 1, 0,  0)
###########################################################################
19. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 0 1 3]
[1 0 0 0 0 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2-fibred but only on hypersurface wth fibre F3
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 1, 4, 17]
[3, 36, 36, 36, 10, 46, 157]
Mori cone of the ambient variety:
(-3,  1,  1,  1,  0, 1, 0, -1),
( 0,  1,  1,  1, -1, 0, 2, -4),
( 2, -1, -1, -1,  1, 0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z5]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, 0]
#         @ charge-1 matter locus 2 P^1's: [1, 0, 1], [0, 0, 1]
#         Pullback of the base P^1 via section: [-3, 1, 0]
#         "Pullback" of the base P^1 via multi-sections: [0, 2, -2], [1, 2, 0], [0, 3, 4]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  0),
N( 0, 0,  1),
N( 0, 1, -1),
N( 1, 0,  0)
###########################################################################
20. toric variety:
weights:
[0 0 0 0 2 1 1]
[0 0 0 2 0 3 1]
[1 1 1 0 6 3 0]
SR-ideal:
['D4*D6', 'D5*D7', 'D1*D2*D3']
Possible T^2-fibrations:
[4, 5, 6, 7] # indeed T^2 fibred with fibre F11
Possible K3-fibrations:
Topological indices:
[3, 3, 3, 1, 1, 11, 1]
[36, 36, 36, 3, 111, 114, 3]
Mori cone of the ambient variety:
(0, 0, 0, -1,  3, 0,  1, -3),
(0, 0, 0,  1, -1, 1,  0, -1),
(1, 1, 1,  0,  0, 0, -3,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z5,z7]:
# Curves: @ charge-1 matter locus 2 P^1's: [0, 2, 1], [0, -1, 0]
#         Pullback of the base P^1 via the two (three) section: [1, 0, -3], [1, -3, 0], [1, 9, 0]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0, -1,  0),
N(0,  2,  1),
N(1,  9,  0),
N(1,  0, -3)
###########################################################################
21. toric variety:
weights:
[0 0 0 0 2 1 1]
[0 0 0 1 0 1 0]
[1 1 1 0 6 3 0]
SR-ideal:
['D4*D6', 'D5*D7', 'D1*D2*D3']
Possible T^2-fibrations:
[4, 5, 6, 7] # indeed T^2-fibred with fibre F8
Possible K3-fibrations:
Topological indices:
[3, 3, 3, 1, 29, 11, 1]
[36, 36, 36, 3, 276, 114, 3]
Mori cone of the ambient variety:
(0, 0, 0, -1, 2, 0,  1, -2),
(0, 0, 0,  1, 0, 1,  0, -2),
(1, 1, 1,  0, 0, 0, -3,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z4,z7]:
# Curves: @ charge-1 matter locus 2 P^1's: [0, 1, 0], [0, 0, 1]
#         Pullback of the base P^1 via the two section: [1, 0, -3], [1, 0, -3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  1,  0),
N(0,  0,  1),
N(1, -3,  0),
N(1,  0, -3)
###########################################################################
22. toric variety:
weights:
[0 0 0 1 0 2 1]
[0 0 0 1 1 1 0]
[1 1 1 3 0 6 0]
SR-ideal:
['D4*D5', 'D6*D7', 'D1*D2*D3']
Possible T^2-fibrations:
[4, 5, 6, 7] # indeed T^2-fibred with fibre F6
Possible K3-fibrations:
Topological indices:
[3, 3, 3, 11, 1, 39, 1]
[36, 36, 36, 114, 3, 333, 3]
Mori cone of the ambient variety:
(0, 0, 0, 0, -1, 1,  1, -1),
(0, 0, 0, 1,  2, 0, -1, -2),
(1, 1, 1, 0,  0, 0, -3,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z5,z7]:
# Curves: @ charge-1 matter locus 2 P^1's: [0, 1, 0], [0, 0, 1]
#         Pullback of the base P^1 via the two sections: [1, -3, 0], [1, 0, -3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(0,  1,  0),
N(0,  0,  1),
N(1, -3,  0),
N(1,  0, -3)
###########################################################################
23. toric variety:
weights:
[0 0 1 1 2 1 1]
[0 1 0 0 0 0 1]
[1 0 0 0 1 0 1]
SR-ideal:
['D1*D5', 'D1*D7', 'D2*D7', 'D2*D3*D4*D6', 'D3*D4*D5*D6']
Possible T^2-fibrations:
[1, 2, 5, 7] # T^2-fibred but only on hypersurface with F3 fibre
Possible K3-fibrations:
Topological indices:
[1, 1, 3, 3, 7, 3, 4]
[4, 11, 36, 36, 76, 36, 45]
Mori cone of the ambient variety:
(-2,  1,  1,  1, 0,  1, 0, -2),
( 1, -1,  0,  0, 1,  0, 0, -1),
( 2,  0, -1, -1, 0, -1, 1,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z3]:
# Curves: @ charge-3 matter locus 2 P^1's: [1, 2, 0], [1, -1, 0]
#         @ charge-2 matter locus 2 P^1's: [2, 0, 0], [0, 1, 0]
#         @ charge-1 matter locus 2 P^1's: [1, 1, 0], [1, 0, 0]
#         Pullback of the base P^1 via section: [2, -3, 1]
#         "Pullback" of the base P^1 via multi-sections: [0, 0, 3], [-4, 2, 2], [0, 4, 2]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-2,  1, 1),
N( 1, -1, 0),
N( 0,  1, 0)
###########################################################################
24. toric variety:
weights:
[0 0 0 0 0 1 1]
[0 2 1 1 1 3 0]
[1 1 0 0 0 2 0]
SR-ideal:
['D1*D2', 'D1*D6', 'D6*D7', 'D2*D3*D4*D5', 'D3*D4*D5*D7']
Possible T^2-fibrations:
[1, 2, 6] # T^2-fibred but only on hypersurface with fibre F4 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 7, 3, 3, 3, 14, 1]
[4, 76, 36, 36, 36, 132, 4]
Mori cone of the ambient variety:
(-2, 0,  1,  1,  1, 0,  1, -2),
( 1, 1,  0,  0,  0, 0, -2,  0),
( 2, 0, -1, -1, -1, 1,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z3,z7]:
# Curves: @ 2-matter locus 3 P^1's: [1, 0, 1], [1, 0, -2], [0, 0, 1]
#         @ charge-1 matter locus 2 P^1's: 2 x [1, 0, 0]
#         Pullback of the base P^1 via section: [-4, 2, 2], [0, 2, 2]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-2, 1,  1),
N( 0, 0,  1),
N( 1, 0, -2)
###########################################################################
25. toric variety:
weights:
[0 0 0 0 0 1 1]
[0 3 1 1 2 5 0]
[1 1 0 0 0 2 0]
SR-ideal:
['D1*D2', 'D1*D6', 'D6*D7', 'D2*D3*D4*D5', 'D3*D4*D5*D7']
Possible T^2-fibrations:
[1, 2, 6] # T^2-fibred but only on hypersurface with fibre F4 and SU(2) becomes F13 at singularity of 4 2 1 1 base
Possible K3-fibrations:
Topological indices:
[1, 7, 2, 2, 4, 17, 1]
[3, 75, 24, 24, 48, 154, 4]
Mori cone of the ambient variety:
(-3, 0,  1,  1,  2, 0,  1, -2),
( 1, 1,  0,  0,  0, 0, -2,  0),
( 3, 0, -1, -1, -2, 1,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z3,z7]:
# Curves: @ 2-matter locus 3 P^1's: [1, 0, 1], [1, 0, -2], [0, 0, 1]
#         @ charge-1 matter locus 2 P^1's: 2 x [1, 0, 0]
#         Pullback of the base P^1 via section: [-3, 1, 1], [0, 1, 1]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  1),
N( 0, 0,  1),
N( 1, 0, -2)
###########################################################################
26. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 1 0 4]
[1 0 0 0 1 0 2]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2 fibred but only on hypersurface with fibre F6 
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 4, 1, 26]
[3, 36, 36, 36, 46, 13, 229]
Mori cone of the ambient variety:
(-3,  1,  1,  1, 0,  2, 0, -2),
( 1,  0,  0,  0, 0, -1, 1, -1),
( 2, -1, -1, -1, 1,  0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z6]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, -1]
#         @ charge-1 matter locus 2 P^1's: [0, 0, 1], [1, 0, 0]
#         Pullback of the base P^1 via section: [-3, 1, 2], [2, 1, -3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  2),
N( 0, 0,  1),
N( 1, 0, -1)
###########################################################################
27. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 1 1 4 0]
[1 0 0 2 0 3 0]
SR-ideal:
['D1*D6', 'D4*D7', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6] # indeed T^2-fibred with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 4, 3, 26, -5]
[3, 36, 36, 46, 36, 229, -20]
Mori cone of the ambient variety:
(-4, 3, 3, -5, 3, 0,  0,  0),
(-1, 0, 0,  1, 0, 0,  3, -3),
( 1, 0, 0,  0, 0, 1, -2,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback of the base P^1 via section: [-3, 1, 5]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  5)
###########################################################################
28. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 2 0 5]
[1 0 0 0 1 0 2]
SR-ideal:
['D1*D5', 'D1*D7', 'D5*D6', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6, 7] # T^2-fibred but only on hypersurface with fibre F6
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 7, 1, 32]
[3, 36, 36, 36, 76, 7, 277]
Mori cone of the ambient variety:
(-3,  1,  1,  1, 0,  1, 0, -1),
( 1,  0,  0,  0, 0, -1, 1, -1),
( 5, -2, -2, -2, 1,  0, 0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z6]:
# Curves: @ charge-2 matter locus 2 P^1's: [0, 0, 2], [1, 0, -1]
#         @ charge-1 matter locus 2 P^1's: [0, 0, 1], [1, 0, 0]
#         Pullback of the base P^1 via section: [-3, 1, 1], [1, 1, -3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N(-3, 1,  1),
N( 0, 0,  1),
N( 1, 0, -1)
###########################################################################
29. toric variety:
weights:
[0 0 0 1 0 1 1]
[0 1 1 2 1 5 0]
[1 0 0 2 0 3 0]
SR-ideal:
['D1*D6', 'D4*D7', 'D2*D3*D5']
Possible T^2-fibrations:
[1, 4, 6] # indeed T^2-fibred with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 7, 3, 32, -2]
[3, 36, 36, 76, 36, 277, -8]
Mori cone of the ambient variety:
(-5, 3, 3, -4, 3, 0,  0,  0),
(-1, 0, 0,  1, 0, 0,  3, -3),
( 1, 0, 0,  0, 0, 1, -2,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback of the base P^1 via section: [-3, 1, 4]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  4)
###########################################################################
30. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 4 7 0]
[1 0 0 0 2 3 0]
SR-ideal:
['D1*D5', 'D1*D6', 'D5*D7', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6] # T^2-fibred but only on hypersurface with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 16, 47, 1]
[3, 36, 36, 36, 160, 397, 4]
Mori cone of the ambient variety:
(-3,  1,  1,  1, 0, 0,  2, -2),
( 1,  0,  0,  0, 0, 1, -2,  0),
( 7, -3, -3, -3, 2, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback of the base P^1 via section: [-3, 1, 2]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  2)
###########################################################################
31. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 5 8 0]
[1 0 0 0 2 3 0]
SR-ideal:
['D1*D5', 'D1*D6', 'D5*D7', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6] # T^2-fibred but only on hypersurface with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 22, 56, 1]
[3, 36, 36, 36, 214, 469, 4]
Mori cone of the ambient variety:
(-3,  1,  1,  1, 0, 0,  1, -1),
( 1,  0,  0,  0, 0, 1, -2,  0),
( 8, -3, -3, -3, 1, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback of the base P^1 via section: [-3, 1, 1]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  1)
###########################################################################
32. toric variety:
weights:
[0 0 0 0 1 1 1]
[0 1 1 1 3 6 0]
[1 0 0 0 2 3 0]
SR-ideal:
['D1*D5', 'D1*D6', 'D5*D7', 'D2*D3*D4*D6', 'D2*D3*D4*D7']
Possible T^2-fibrations:
[1, 5, 6] # T^2-fibred but only on hypersurface with fibre F10 and SU(2)
Possible K3-fibrations:
Topological indices:
[1, 3, 3, 3, 11, 39, 0]
[3, 36, 36, 36, 114, 333, 0]
Mori cone of the ambient variety:
(-3,  1,  1,  1, 0, 0,  3, -3),
( 1,  0,  0,  0, 0, 1, -2,  0),
( 2, -1, -1, -1, 1, 0,  0,  0)
in Ambient free module of rank 8 over the principal ideal domain Integer Ring
# Actual Mori cone of hypersurface in basis [z1,z2,z7]:
# Curves: @ 2-matter locus 3 P^1's: 2 x [0, 0, 1], [1, 0, -2]
#         Pullback of the base P^1 via section: [-3, 1, 3]
# With these curves we obtain the following
Mori cone of the Calabi-Yau variety:
N( 0, 0,  1),
N( 1, 0, -2),
N(-3, 1,  3)


